The Singular Hydrodynamic Interactions Between Two Spheres In Stokes Flow

We study exact solutions for the slow viscous flow of an infinite liquid caused by two rigid spheres approaching each either along or parallel to their line of centres, valid at all separations. This goes beyond the applicable range of existing solutions for singular hydrodynamic interactions (HIs) which, for practical applications, are limited to the near-contact or far field region of the flow. For the normal component of the HI, by use of a bipolar coordinate system, we derive the stream function for the flow as $Re\to 0$ and a formula for the singular (squeeze) force between the spheres as an infinite series. We also obtain the asymptotic behaviour of the forces as the nondimensional separation between the spheres goes to zero and infinity, rigorously confirming and improving upon known results relevant to a widely accepted lubrication theory. Additionally, we recover the force on a sphere moving perpendicularly to a plane as a special case. For the tangential component, again by using a bipolar coordinate system, we obtain the corresponding infinite series expression of the (shear) singular force between the spheres. All results hold for retreating spheres, consistent with the reversibility of Stokes flow. We demonstrate substantial differences in numerical simulations of colloidal fluids when using the present theory compared with existing multipole methods. Furthermore, we show that the present theory preserves positive definiteness of the resistance matrix $\boldsymbol{R}$ in a number of situations in which positivity is destroyed for multipole/perturbative methods.

==> 2 - spherical_bipolar_GMS/ben_notes_Oct.txt <==



LAMMPS
compile code


Numerics paper
MAKE OSEEN, DDFT, 
2dchebclass


BIPOLAR PAPER
add extra references

1) We really should give the parameters (e.g. external potential, initial condition, time-dependent potential) that are necessary to reconstruct the numerical examples.  These can go in an appendix.

In the same appendix, please briefly describe what you used for b (the tangential force) component in the simulations.

3) Please check the formatting of the references carefully.  In particular, we need to be consistent with journal abbreviations, formatting of initials, etc.

An additional point

4) We'll need to make the code available.  Could you please produce a set of files which, when added to/replaced the ones in the online 2DChebClass code, produce all the results in the paper.  We can then submit these as an additional repository, or, more likely, as a branch of the online version.  For this, it's probably easiest to pull the master branch and add your new files to it.  I think you'll have to overwrite some, like the dynamics and HI codes, which is fine.  Please put the new files in a separate folder and we'll work out where they should go.

==> 2 - spherical_bipolar_GMS/regular_sphere_packing_64_1_1.txt <==
64

c 0 0 0
c 1.2 0 0
c 0.6 1.0392 0
c 1.8 1.0392 0
c 2.4 0 0
c 3.6 0 0
c 3 1.0392 0
c 4.2 1.0392 0
c 0 2.0785 0
c 1.2 2.0785 0
c 0.6 3.1177 0
c 1.8 3.1177 0
c 2.4 2.0785 0
c 3.6 2.0785 0
c 3 3.1177 0
c 4.2 3.1177 0
c 0.6 0.51962 1.0392
c 1.8 0.51962 1.0392
c 1.2 1.5588 1.0392
c 2.4 1.5588 1.0392
c 3 0.51962 1.0392
c 4.2 0.51962 1.0392
c 3.6 1.5588 1.0392
c 4.8 1.5588 1.0392
c 0.6 2.5981 1.0392
c 1.8 2.5981 1.0392
c 1.2 3.6373 1.0392
c 2.4 3.6373 1.0392
c 3 2.5981 1.0392
c 4.2 2.5981 1.0392
c 3.6 3.6373 1.0392
c 4.8 3.6373 1.0392
c 0 0 2.0785
c 1.2 0 2.0785
c 0.6 1.0392 2.0785
c 1.8 1.0392 2.0785
c 2.4 0 2.0785
c 3.6 0 2.0785
c 3 1.0392 2.0785
c 4.2 1.0392 2.0785
c 0 2.0785 2.0785
c 1.2 2.0785 2.0785
c 0.6 3.1177 2.0785
c 1.8 3.1177 2.0785
c 2.4 2.0785 2.0785
c 3.6 2.0785 2.0785
c 3 3.1177 2.0785
c 4.2 3.1177 2.0785
c 0.6 0.51962 3.1177
c 1.8 0.51962 3.1177
c 1.2 1.5588 3.1177
c 2.4 1.5588 3.1177
c 3 0.51962 3.1177
c 4.2 0.51962 3.1177
c 3.6 1.5588 3.1177
c 4.8 1.5588 3.1177
c 0.6 2.5981 3.1177
c 1.8 2.5981 3.1177
c 1.2 3.6373 3.1177
c 2.4 3.6373 3.1177
c 3 2.5981 3.1177
c 4.2 2.5981 3.1177
c 3.6 3.6373 3.1177
c 4.8 3.6373 3.1177


==> ben_notes_Oct.txt <==



LAMMPS
compile code


Numerics paper
MAKE OSEEN, DDFT, 
2dchebclass


BIPOLAR PAPER
add extra references

1) We really should give the parameters (e.g. external potential, initial condition, time-dependent potential) that are necessary to reconstruct the numerical examples.  These can go in an appendix.

In the same appendix, please briefly describe what you used for b (the tangential force) component in the simulations.

3) Please check the formatting of the references carefully.  In particular, we need to be consistent with journal abbreviations, formatting of initials, etc.

An additional point

4) We'll need to make the code available.  Could you please produce a set of files which, when added to/replaced the ones in the online 2DChebClass code, produce all the results in the paper.  We can then submit these as an additional repository, or, more likely, as a branch of the online version.  For this, it's probably easiest to pull the master branch and add your new files to it.  I think you'll have to overwrite some, like the dynamics and HI codes, which is fine.  Please put the new files in a separate folder and we'll work out where they should go.

==> regular_sphere_packing_64_1_1.txt <==
64

c 0 0 0
c 1.2 0 0
c 0.6 1.0392 0
c 1.8 1.0392 0
c 2.4 0 0
c 3.6 0 0
c 3 1.0392 0
c 4.2 1.0392 0
c 0 2.0785 0
c 1.2 2.0785 0
c 0.6 3.1177 0
c 1.8 3.1177 0
c 2.4 2.0785 0
c 3.6 2.0785 0
c 3 3.1177 0
c 4.2 3.1177 0
c 0.6 0.51962 1.0392
c 1.8 0.51962 1.0392
c 1.2 1.5588 1.0392
c 2.4 1.5588 1.0392
c 3 0.51962 1.0392
c 4.2 0.51962 1.0392
c 3.6 1.5588 1.0392
c 4.8 1.5588 1.0392
c 0.6 2.5981 1.0392
c 1.8 2.5981 1.0392
c 1.2 3.6373 1.0392
c 2.4 3.6373 1.0392
c 3 2.5981 1.0392
c 4.2 2.5981 1.0392
c 3.6 3.6373 1.0392
c 4.8 3.6373 1.0392
c 0 0 2.0785
c 1.2 0 2.0785
c 0.6 1.0392 2.0785
c 1.8 1.0392 2.0785
c 2.4 0 2.0785
c 3.6 0 2.0785
c 3 1.0392 2.0785
c 4.2 1.0392 2.0785
c 0 2.0785 2.0785
c 1.2 2.0785 2.0785
c 0.6 3.1177 2.0785
c 1.8 3.1177 2.0785
c 2.4 2.0785 2.0785
c 3.6 2.0785 2.0785
c 3 3.1177 2.0785
c 4.2 3.1177 2.0785
c 0.6 0.51962 3.1177
c 1.8 0.51962 3.1177
c 1.2 1.5588 3.1177
c 2.4 1.5588 3.1177
c 3 0.51962 3.1177
c 4.2 0.51962 3.1177
c 3.6 1.5588 3.1177
c 4.8 1.5588 3.1177
c 0.6 2.5981 3.1177
c 1.8 2.5981 3.1177
c 1.2 3.6373 3.1177
c 2.4 3.6373 3.1177
c 3 2.5981 3.1177
c 4.2 2.5981 3.1177
c 3.6 3.6373 3.1177
c 4.8 3.6373 3.1177

